Parameter-Efficient Multi-Task Learning via Progressive Task-Specific Adaptation

Parameter-efficient fine-tuning methods have emerged as a promising solution for adapting pre-trained models to various downstream tasks. While these methods perform well in single-task learning, extending them to multi-task learning exacerbates common issues, such as task interference and negative transfer, due to the limited number of trainable parameters. To address these challenges, we introduce progressive task-specific multi-task adaptation, a novel parameter-efficient approach for multi-task learning. Our approach introduces adapter modules that are shared in early layers and become increasingly task-specific in later layers. Additionally, we propose a gradient-based approach for computing task similarity and use this measure to allocate similar tasks to the shared adapter modules. To evaluate our approach, we adapt Swin and Pyramid Vision Transformers on PASCAL and NYUD-v2. On both datasets, our approach outperforms prior parameter-efficient multi-task methods while using fewer trainable parameters.

==> svg-inkscape/peft_params_vs_perf_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'peft_params_vs_perf_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{525bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71480467)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{peft_params_vs_perf_svg-tex.pdf}}%
    \put(0.57625715,0.66523324){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Adapter\end{tabular}}}}%
    \put(0.47714286,0.13067608){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bitfit\end{tabular}}}}%
    \put(0.13207143,0.11283323){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}VPT-shallow\end{tabular}}}}%
    \put(0.14937143,0.16763326){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}VPT-deep\end{tabular}}}}%
    \put(0.84108573,0.51996181){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Polyhistor\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{peft_params_vs_perf_svg-tex.pdf}}%
    \put(0.07514286,0.04051896){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−12\end{tabular}}}}%
    \put(0.18002857,0.04051896){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−10\end{tabular}}}}%
    \put(0.28491429,0.04051896){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−8\end{tabular}}}}%
    \put(0.38978571,0.04051896){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−6\end{tabular}}}}%
    \put(0.49467143,0.04051896){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−4\end{tabular}}}}%
    \put(0.59955714,0.04051896){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−2\end{tabular}}}}%
    \put(0.70444286,0.04051896){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.80932857,0.04051896){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.91421429,0.04051896){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0.05714286,0.07480467){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.05714286,0.20223324){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4\end{tabular}}}}%
    \put(0.05714286,0.32966181){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6\end{tabular}}}}%
    \put(0.05714286,0.45709038){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}8\end{tabular}}}}%
    \put(0.05714286,0.58451896){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{peft_params_vs_perf_svg-tex.pdf}}%
    \put(0.12512857,0.68084753){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Individual Single-Task\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{peft_params_vs_perf_svg-tex.pdf}}%
    \put(0.12512857,0.65370467){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Shared Multi-Task\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{peft_params_vs_perf_svg-tex.pdf}}%
    \put(0.12512857,0.62656181){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Progressive Task-Specific Multi-Task\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{peft_params_vs_perf_svg-tex.pdf}}%
    \put(0.52928571,0.00480469){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Relative Improvement compared to Single-Task Models (in \percent)\end{tabular}}}}%
    \put(0.01857199,0.38694753){\color[rgb]{0.16470588,0.24705882,0.37254902}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Number of Parameters (M)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{peft_params_vs_perf_svg-tex.pdf}}%
    \put(0.38149554,0.16909038){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Compactor++\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{peft_params_vs_perf_svg-tex.pdf}}%
    \put(0.57421875,0.18194753){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}LoRA\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{peft_params_vs_perf_svg-tex.pdf}}%
    \put(0.59026786,0.29909038){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}VL-Adapter\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{peft_params_vs_perf_svg-tex.pdf}}%
    \put(0.65111607,0.3933761){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MTLoRA\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{peft_params_vs_perf_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

